Trace checking of Metric Temporal Logic with Aggregating Modalities using MapReduce

Modern complex software systems produce a large amount of execution data, often stored in logs. These logs can be analyzed using trace checking techniques to check whether the system complies with its requirements specifications. Often these specifications express quantitative properties of the system, which include timing constraints as well as higher-level constraints on the occurrences of significant events, expressed using aggregate operators. In this paper we present an algorithm that exploits the MapReduce programming model to check specifications expressed in a metric temporal logic with aggregating modalities, over large execution traces. The algorithm exploits the structure of the formula to parallelize the evaluation, with a significant gain in time. We report on the assessment of the implementation - based on the Hadoop framework - of the proposed algorithm and comment on its scalability.

==> csv/cmod-50k-0.csv <==
TRACE, MAP time (ms), MAP memory (bytes), MAP heap (bytes),      REDUCE time (ms), REDUCE memory (bytes), REDUCE heap (bytes),      TOTAL time (ms), TOTAL memory (bytes), TOTAL heap (bytes),        Map input records, Mao output records, Reduce input records, Reduce output records
30000,5,171,120,      17,606,228,      22,777,349,      6086,6086,6086,9835
50000,6,172,120,      18,616,228,      24,788,349,      18396,18396,18396,18
70000,7,172,120,      19,624,228,      26,796,349,      30758,30758,30758,17
90000,8,172,120,      19,620,229,      27,793,349,      43136,43136,43136,15
110000,9,178,120,      19,620,229,      29,799,349,      55227,55227,55227,11
130000,10,230,193,      21,659,240,      31,890,433,      67766,67766,67766,11
150000,11,228,193,      20,633,234,      31,861,428,      79968,79968,79968,15
170000,12,228,193,      20,634,252,      32,862,446,      92220,92220,92220,12
190000,13,225,193,      20,632,254,      34,858,447,      104691,104691,104691,13
210000,14,232,193,      20,648,275,      35,881,468,      116761,116761,116761,14
230000,15,234,193,      21,645,252,      36,880,446,      129360,129360,129360,14
250000,15,235,193,      21,649,272,      37,884,465,      141510,141510,141510,11
270000,16,238,193,      21,647,270,      38,886,464,      154194,154194,154194,12
290000,18,248,193,      22,654,270,      40,903,463,      166556,166556,166556,24
310000,19,240,193,      22,662,269,      41,903,463,      178841,178841,178841,14
330000,21,244,193,      22,664,270,      43,908,464,      190849,190849,190849,12
350000,20,250,193,      23,661,276,      43,912,469,      202932,202932,202932,20
370000,22,249,193,      22,666,289,      45,915,482,      214910,214910,214910,16


==> csv/cmp4-0.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      39.14,171.41015625,120.50390625,      16.11,115.44140625,53.23828125,      16.67,1466.94140625,1084.53515625,      26.34,640.40625,228.9375,      43.01,2107.34765625,1313.47265625
30000,      105.53,184.28125,120.50390625,      29.27,160.30078125,98.4375,      28.28,1491.56640625,1084.53515625,      31.74,649.76171875,242.390625,      60.02,2141.328125,1326.92578125
50000,      171.11,184.28125,120.50390625,      37.13,160.30078125,98.4375,      34.41,1474.04296875,1084.53515625,      34.22,661.234375,252.66015625,      68.63,2135.27734375,1337.1953125
70000,      250.45,184.28125,120.50390625,      53.04,193.69140625,145.05859375,      40.54,1462.98828125,1084.53515625,      37.77,677.82421875,266.8203125,      78.31,2140.8125,1351.35546875
90000,      315.5,219.59765625,193.375,      61.3,193.69140625,145.05859375,      41.07,1467.125,1084.53515625,      36.96,681.6796875,281.7109375,      78.03,2148.8046875,1366.24609375
110000,      375.35,222.5859375,193.375,      74.0,193.69140625,145.05859375,      36.08,1469.3046875,1084.53515625,      36.43,683.09765625,274.01953125,      72.51,2152.40234375,1358.5546875
130000,      462.09,222.5859375,193.375,      88.5,193.69140625,145.05859375,      33.05,1464.8203125,1084.53515625,      35.78,684.0,283.05078125,      68.83,2148.8203125,1367.5859375
150000,      511.47,222.5859375,193.375,      101.18,193.69140625,145.05859375,      29.76,1467.4609375,1084.53515625,      33.39,661.86328125,250.75,      63.15,2129.32421875,1335.28515625
170000,      596.97,222.5859375,193.375,      111.47,193.69140625,145.05859375,      26.59,1483.41796875,1084.53515625,      31.89,675.19921875,272.32421875,      58.48,2158.6171875,1356.859375
190000,      670.58,224.30859375,193.375,      138.77,193.69140625,145.05859375,      23.29,1471.4609375,1084.53515625,      30.82,677.859375,270.4140625,      54.11,2149.3203125,1354.94921875
210000,      710.41,229.77734375,193.375,      151.19,193.69140625,145.05859375,      22.98,1472.89453125,1084.53515625,      29.89,687.48828125,272.46484375,      52.87,2160.3828125,1357.0
230000,      850.04,244.73046875,193.375,      151.19,193.69140625,145.05859375,      22.54,1473.9921875,1084.53515625,      31.06,688.359375,291.94921875,      53.6,2162.3515625,1376.484375
250000,      850.04,250.4375,193.375,      153.71,193.69140625,145.05859375,      20.83,1470.3359375,1084.53515625,      29.53,681.1015625,291.23828125,      50.36,2151.4375,1375.7734375
270000,      917.3,251.671875,193.375,      155.71,262.03125,192.94140625,      21.23,1488.125,1084.53515625,      30.18,679.21875,286.12109375,      51.41,2167.34375,1370.65625
290000,      964.32,253.98828125,193.375,      194.44,262.03125,192.94140625,      20.31,1481.0859375,1084.53515625,      30.25,694.5,281.19921875,      50.56,2175.5859375,1365.734375
310000,      1060.24,253.98828125,193.375,      205.95,262.03125,193.375,      21.73,1465.93359375,1084.53515625,      29.8,692.828125,284.828125,      51.53,2158.76171875,1369.36328125
330000,      1143.24,253.98828125,193.375,      205.95,262.03125,193.375,      18.67,1486.10546875,1084.53515625,      29.31,701.21875,283.59765625,      47.98,2187.32421875,1368.1328125
350000,      1161.08,253.98828125,193.375,      241.07,262.03125,193.375,      17.29,1477.18359375,1084.53515625,      29.7,703.703125,284.0546875,      46.99,2180.88671875,1368.58984375


==> csv/cmp4-1.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      39.14,167.109375,120.50390625,      11.43,100.7109375,47.5703125,      39.14,167.109375,120.50390625,      34.13,666.73828125,273.15234375,      73.27,833.84765625,393.65625
30000,      105.53,171.41015625,120.50390625,      16.99,115.44140625,53.23828125,      105.53,167.97265625,120.50390625,      45.53,640.90625,229.0625,      151.06,808.87890625,349.56640625
50000,      171.11,184.28125,120.50390625,      29.27,160.30078125,98.4375,      171.11,169.05078125,120.50390625,      61.12,654.43359375,239.69921875,      232.23,823.484375,360.203125
70000,      250.45,184.28125,120.50390625,      37.13,160.30078125,98.4375,      250.45,175.7578125,120.50390625,      69.95,658.2265625,253.875,      320.4,833.984375,374.37890625
90000,      315.5,219.59765625,193.375,      53.04,193.69140625,145.05859375,      315.5,219.59765625,193.375,      80.55,666.30859375,263.9296875,      396.05,885.90625,457.3046875
110000,      375.35,222.5859375,193.375,      61.3,193.69140625,145.05859375,      375.35,222.5859375,193.375,      98.86,705.43359375,284.0859375,      474.21,928.01953125,477.4609375
130000,      462.09,222.5859375,193.375,      74.0,193.69140625,145.05859375,      462.09,221.05859375,193.375,      110.01,718.62109375,300.41796875,      572.1,939.6796875,493.79296875
150000,      511.47,222.5859375,193.375,      88.5,193.69140625,145.05859375,      511.47,220.296875,193.375,      123.7,732.7265625,318.3828125,      635.17,953.0234375,511.7578125
170000,      596.97,222.5859375,193.375,      101.18,193.69140625,145.05859375,      596.97,221.28515625,193.375,      131.72,754.9609375,324.43359375,      728.69,976.24609375,517.80859375
190000,      670.58,224.30859375,193.375,      111.47,193.69140625,145.05859375,      670.58,224.30859375,193.375,      143.99,768.30078125,356.484375,      814.57,992.609375,549.859375
210000,      710.41,229.77734375,193.375,      138.77,193.69140625,145.05859375,      710.41,229.77734375,193.375,      157.19,782.421875,372.34375,      867.6,1012.19921875,565.71875
230000,      850.04,244.73046875,193.375,      151.19,193.69140625,145.05859375,      850.04,244.73046875,193.375,      171.78,804.1796875,381.75,      1021.82,1048.91015625,575.125
250000,      850.04,250.4375,193.375,      151.19,193.69140625,145.05859375,      845.07,250.4375,193.375,      182.15,817.8515625,397.98828125,      1027.22,1068.2890625,591.36328125
270000,      917.3,251.671875,193.375,      153.71,195.2265625,145.05859375,      917.3,251.671875,193.375,      192.05,845.015625,407.81640625,      1109.35,1096.6875,601.19140625
290000,      964.32,253.98828125,193.375,      155.71,262.03125,192.94140625,      964.32,253.98828125,193.375,      206.86,831.390625,414.5234375,      1171.18,1085.37890625,607.8984375
310000,      1060.24,253.98828125,193.375,      194.44,262.03125,192.94140625,      1060.24,249.38671875,193.375,      211.79,862.77734375,434.28515625,      1272.03,1112.1640625,627.66015625
330000,      1143.24,253.98828125,193.375,      205.95,262.03125,193.375,      1143.24,240.328125,193.375,      226.04,854.3125,443.5,      1369.28,1094.640625,636.875
350000,      1161.08,253.98828125,193.375,      205.95,262.03125,193.375,      1161.08,238.8671875,193.375,      233.67,858.2578125,447.7109375,      1394.75,1097.125,641.0859375


==> csv/cmp4-2.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      39.14,167.625,120.50390625,      11.43,101.25,53.23828125,      39.04,1469.4140625,1084.53515625,      36.57,678.15625,275.93359375,      75.61,2147.5703125,1360.46875
30000,      105.53,171.41015625,120.50390625,      16.99,156.23046875,98.19921875,      91.6,1469.1875,1084.53515625,      49.08,785.05859375,361.87109375,      140.68,2254.24609375,1446.40625
50000,      171.11,184.28125,120.50390625,      29.27,160.30078125,98.4375,      152.2,1466.671875,1084.53515625,      60.61,739.37890625,277.3515625,      212.81,2206.05078125,1361.88671875
70000,      250.45,184.28125,120.50390625,      37.13,160.30078125,98.4375,      196.23,1467.6484375,1084.53515625,      70.96,706.45703125,253.93359375,      267.19,2174.10546875,1338.46875
90000,      315.5,219.59765625,193.375,      53.04,193.69140625,145.05859375,      337.18,1794.88671875,1325.54296875,      87.59,818.4921875,361.11328125,      424.77,2613.37890625,1686.65625
110000,      375.35,222.5859375,193.375,      61.3,193.69140625,145.05859375,      420.96,1840.18359375,1368.29296875,      106.17,760.6796875,285.90625,      527.13,2600.86328125,1654.19921875
130000,      462.09,222.5859375,193.375,      74.0,193.69140625,145.05859375,      565.55,2236.40625,1652.05078125,      122.19,805.97265625,315.00390625,      687.74,3042.37890625,1967.0546875
150000,      511.47,222.5859375,193.375,      88.5,193.69140625,145.05859375,      650.55,2136.4921875,1566.55078125,      127.25,766.171875,301.80859375,      777.8,2902.6640625,1868.359375
170000,      596.97,222.5859375,193.375,      101.18,193.69140625,145.05859375,      725.3,2607.3984375,1935.80859375,      144.23,825.66015625,328.46484375,      869.53,3433.05859375,2264.2734375
190000,      670.58,224.30859375,193.375,      111.47,193.69140625,145.05859375,      793.4,2517.859375,1850.30859375,      160.89,857.65234375,355.4375,      954.29,3375.51171875,2205.74609375
210000,      710.41,229.77734375,193.375,      138.77,193.69140625,145.05859375,      875.5,2749.70703125,2013.5625,      169.8,852.68359375,363.1875,      1045.3,3602.390625,2376.75
230000,      850.04,244.73046875,193.375,      151.19,193.69140625,145.05859375,      1003.05,2825.33984375,2091.31640625,      187.17,893.13671875,385.94140625,      1190.22,3718.4765625,2477.2578125
250000,      850.04,250.4375,193.375,      151.19,193.69140625,145.05859375,      987.03,3154.57421875,2340.0703125,      197.35,873.3515625,389.95703125,      1184.38,4027.92578125,2730.02734375
270000,      917.3,251.671875,193.375,      153.71,262.03125,192.94140625,      1103.95,3260.1171875,2417.82421875,      199.12,1044.53125,536.58984375,      1303.07,4304.6484375,2954.4140625
290000,      964.32,253.98828125,193.375,      155.71,262.03125,192.94140625,      1200.96,3202.12890625,2332.32421875,      251.25,929.8984375,418.0,      1452.21,4132.02734375,2750.32421875
310000,      1060.24,253.98828125,193.375,      194.44,262.03125,193.375,      1189.82,3388.16796875,2495.578125,      246.7,1000.38671875,506.109375,      1436.52,4388.5546875,3001.6875
330000,      1143.24,253.98828125,193.375,      205.95,262.03125,193.375,      1276.75,3480.6953125,2573.33203125,      273.08,941.25390625,454.421875,      1549.83,4421.94921875,3027.75390625
350000,      1161.08,253.98828125,193.375,      205.95,262.03125,193.375,      1318.99,3559.66015625,2658.83203125,      290.83,937.92578125,460.578125,      1609.82,4497.5859375,3119.41015625


==> csv/cmp4-3.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      39.14,167.625,120.50390625,      16.11,101.25,53.23828125,      37.41,1467.03125,1084.53515625,      49.32,679.140625,244.55859375,      86.73,2146.171875,1329.09375
30000,      105.53,171.41015625,120.50390625,      29.27,160.30078125,98.4375,      100.6,1469.2265625,1084.53515625,      72.18,817.9765625,358.98046875,      172.78,2287.203125,1443.515625
50000,      171.11,184.28125,120.50390625,      37.13,160.30078125,98.4375,      146.36,1470.92578125,1084.53515625,      95.73,737.35546875,276.3828125,      242.09,2208.28125,1360.91796875
70000,      250.45,184.28125,120.50390625,      53.04,160.30078125,98.4375,      217.28,1468.7265625,1084.53515625,      120.33,722.6640625,251.89453125,      337.61,2191.390625,1336.4296875
90000,      315.5,219.59765625,193.375,      61.3,193.69140625,145.05859375,      291.59,1795.87890625,1325.54296875,      147.68,731.765625,274.87890625,      439.27,2527.64453125,1600.421875
110000,      375.35,222.5859375,193.375,      74.0,193.69140625,145.05859375,      359.47,1799.9296875,1325.54296875,      171.37,761.53125,285.97265625,      530.84,2561.4609375,1611.515625
130000,      462.09,222.5859375,193.375,      88.5,193.69140625,145.05859375,      395.67,2001.2109375,1488.796875,      199.32,783.03515625,297.7578125,      594.99,2784.24609375,1786.5546875
150000,      511.47,222.5859375,193.375,      101.18,193.69140625,145.05859375,      438.44,1996.45703125,1446.046875,      213.94,814.15625,314.39453125,      652.38,2810.61328125,1760.44140625
170000,      596.97,222.5859375,193.375,      111.47,193.69140625,145.05859375,      524.77,2019.23046875,1488.796875,      238.18,805.21484375,326.63671875,      762.95,2824.4453125,1815.43359375
190000,      670.58,224.30859375,193.375,      138.77,193.69140625,145.05859375,      615.92,2306.28125,1687.0546875,      268.29,861.93359375,353.4765625,      884.21,3168.21484375,2040.53125
210000,      710.41,229.77734375,193.375,      151.19,193.69140625,145.05859375,      573.16,2402.546875,1772.5546875,      281.92,857.8515625,361.84375,      855.08,3260.3984375,2134.3984375
230000,      850.04,244.73046875,193.375,      151.19,193.69140625,145.05859375,      673.45,2425.4296875,1815.3046875,      298.99,866.54296875,370.88671875,      972.44,3291.97265625,2186.19140625
250000,      850.04,250.4375,193.375,      153.71,193.69140625,145.05859375,      648.1,2614.9609375,1935.80859375,      320.04,909.10546875,386.4296875,      968.14,3524.06640625,2322.23828125
270000,      917.3,251.671875,193.375,      155.71,262.03125,192.94140625,      687.83,2817.9609375,2099.0625,      336.8,941.47265625,421.09375,      1024.63,3759.43359375,2520.15625
290000,      964.32,253.98828125,193.375,      194.44,262.03125,192.94140625,      710.05,2830.2734375,2099.0625,      361.98,928.28515625,416.21875,      1072.03,3758.55859375,2515.28125
310000,      1060.24,253.98828125,193.375,      205.95,262.03125,193.375,      734.97,2921.0546875,2176.81640625,      390.15,974.83203125,436.07421875,      1125.12,3895.88671875,2612.890625
330000,      1143.24,253.98828125,193.375,      205.95,262.03125,193.375,      778.54,2915.9453125,2176.81640625,      401.4,954.09375,435.73046875,      1179.94,3870.0390625,2612.546875
350000,      1161.08,253.98828125,193.375,      241.07,262.03125,193.375,      748.57,3143.67578125,2340.0703125,      436.45,1029.89453125,500.7109375,      1185.02,4173.5703125,2840.78125


==> csv/cmp4-4.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      39.14,167.625,120.50390625,      16.11,115.44140625,53.23828125,      45.3,1468.4296875,1084.53515625,      36.9,704.06640625,279.01171875,      82.2,2172.49609375,1363.546875
30000,      105.53,171.41015625,120.50390625,      29.27,160.30078125,98.4375,      122.9,1464.65234375,1084.53515625,      47.0,712.22265625,264.9140625,      169.9,2176.875,1349.44921875
50000,      171.11,184.28125,120.50390625,      37.13,160.30078125,98.4375,      230.7,1475.42578125,1084.53515625,      56.57,707.59765625,256.64453125,      287.27,2183.0234375,1341.1796875
70000,      250.45,184.28125,120.50390625,      53.04,193.69140625,145.05859375,      312.83,1635.88671875,1205.0390625,      67.78,791.3203125,359.12890625,      380.61,2427.20703125,1564.16796875
90000,      315.5,219.59765625,193.375,      61.3,193.69140625,145.05859375,      354.38,1842.91015625,1368.29296875,      77.99,761.86328125,294.2109375,      432.37,2604.7734375,1662.50390625
110000,      375.35,222.5859375,193.375,      74.0,193.69140625,145.05859375,      387.47,1887.17578125,1411.04296875,      81.06,715.890625,271.11328125,      468.53,2603.06640625,1682.15625
130000,      462.09,222.5859375,193.375,      88.5,193.69140625,145.05859375,      418.88,1840.265625,1368.29296875,      84.99,741.66796875,298.67578125,      503.87,2581.93359375,1666.96875
150000,      511.47,222.5859375,193.375,      101.18,193.69140625,145.05859375,      444.35,2060.4375,1531.546875,      91.94,780.55859375,309.67578125,      536.29,2840.99609375,1841.22265625
170000,      596.97,222.5859375,193.375,      111.47,193.69140625,145.05859375,      519.17,2154.87890625,1609.30078125,      98.99,814.85546875,358.2265625,      618.16,2969.734375,1967.52734375
190000,      670.58,224.30859375,193.375,      138.77,193.69140625,145.05859375,      579.34,1993.8203125,1446.046875,      102.42,799.0078125,319.7578125,      681.76,2792.828125,1765.8046875
210000,      710.41,229.77734375,193.375,      151.19,193.69140625,145.05859375,      545.07,2197.58984375,1652.05078125,      107.08,829.28515625,356.53515625,      652.15,3026.875,2008.5859375
230000,      850.04,244.73046875,193.375,      151.19,193.69140625,145.05859375,      587.65,2205.7109375,1609.30078125,      108.57,814.46875,342.41015625,      696.22,3020.1796875,1951.7109375
250000,      850.04,250.4375,193.375,      153.71,193.69140625,145.05859375,      593.24,2129.38671875,1566.55078125,      108.46,831.1171875,374.48828125,      701.7,2960.50390625,1941.0390625
270000,      917.3,251.671875,193.375,      155.71,262.03125,192.94140625,      581.3,2213.41015625,1652.05078125,      113.05,852.4375,378.7578125,      694.35,3065.84765625,2030.80859375
290000,      964.32,253.98828125,193.375,      194.44,262.03125,192.94140625,      576.85,2379.453125,1772.5546875,      113.41,918.1875,435.296875,      690.26,3297.640625,2207.8515625
310000,      1060.24,253.98828125,193.375,      205.95,262.03125,193.375,      569.41,2335.5859375,1729.8046875,      111.62,893.1875,408.171875,      681.03,3228.7734375,2137.9765625
330000,      1143.24,253.98828125,193.375,      205.95,262.03125,193.375,      625.73,2175.421875,1609.30078125,      109.97,895.2421875,435.2421875,      735.7,3070.6640625,2044.54296875
350000,      1161.08,253.98828125,193.375,      241.07,262.03125,193.375,      620.43,2395.84375,1772.5546875,      111.4,915.87109375,418.109375,      731.83,3311.71484375,2190.6640625


==> csv/dist-20k-0.csv <==
TRACE, MAP time (ms), MAP memory (bytes), MAP heap (bytes),      REDUCE time (ms), REDUCE memory (bytes), REDUCE heap (bytes),      TOTAL time (ms), TOTAL memory (bytes), TOTAL heap (bytes),        Map input records, Mao output records, Reduce input records, Reduce output records
30000,4,169,120,      17,615,228,      21,784,349,      4092,4092,4092,8415
50000,5,173,120,      19,621,228,      25,795,349,      12162,12162,12162,7159
70000,6,176,120,      19,624,228,      26,800,349,      20374,20374,20374,34910
90000,7,175,120,      20,634,228,      27,809,349,      28693,28693,28693,39636
110000,8,174,120,      20,624,229,      28,798,349,      36929,36929,36929,51894
130000,8,227,193,      21,631,242,      29,859,436,      45136,45136,45136,94179
150000,9,232,193,      20,633,240,      29,865,433,      52836,52836,52836,1243
170000,10,223,193,      21,628,239,      32,852,432,      61409,61409,61409,31258
190000,10,225,193,      21,638,241,      32,864,435,      69469,69469,69469,7012
210000,11,225,193,      22,650,248,      34,875,442,      77568,77568,77568,12572
230000,12,234,193,      22,652,260,      34,886,454,      85947,85947,85947,2189
250000,12,230,193,      22,648,252,      35,879,446,      93857,93857,93857,11564
270000,13,240,193,      21,657,291,      34,898,484,      101862,101862,101862,0
290000,14,239,193,      25,699,292,      39,939,485,      110083,110083,110083,301
310000,14,239,193,      22,656,270,      37,895,464,      118788,118788,118788,65
330000,15,243,193,      22,658,269,      38,902,463,      126512,126512,126512,11353
350000,16,240,193,      25,698,270,      41,938,464,      134386,134386,134386,0
370000,17,245,193,      23,668,270,      41,913,464,      142973,142973,142973,28747


==> csv/scalabilityHigh1.csv <==
TRACE length     , MAP time (s), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      MAP time (ms), MAP memory (MB), MAP heap (MB),      REDUCE time (ms), REDUCE memory (MB), REDUCE heap (MB),      TOTAL time (ms), TOTAL memory (MB), TOTAL heap (MB)
10000,      6.88,170.47265625,120.50390625,      5.17,76.94140625,25.4375,      6.88,170.47265625,120.50390625,      24.16,658.328125,228.9375,      31.04,828.80078125,349.44140625
30000,      8.86,175.70703125,120.50390625,      6.17,84.07421875,25.4375,      8.86,175.70703125,120.50390625,      23.48,671.05859375,228.9375,      32.34,846.765625,349.44140625
50000,      10.85,177.11328125,120.50390625,      6.57,84.390625,25.5,      10.85,170.453125,120.50390625,      22.89,665.5078125,229.0,      33.74,835.9609375,349.50390625
70000,      12.97,184.63671875,120.50390625,      7.36,96.61328125,37.2421875,      12.97,184.63671875,120.50390625,      24.26,653.00390625,240.8046875,      37.23,837.640625,361.30859375
90000,      14.43,184.63671875,120.50390625,      7.5,99.44921875,42.14453125,      14.43,182.11328125,120.50390625,      23.26,646.3203125,253.5,      37.69,828.43359375,374.00390625
110000,      17.49,228.2734375,193.375,      7.5,110.58984375,50.1875,      17.49,228.2734375,193.375,      23.54,673.34375,267.69921875,      41.03,901.6171875,461.07421875
130000,      19.74,232.67578125,193.375,      7.8,110.58984375,50.1875,      19.74,232.67578125,193.375,      24.63,668.5703125,257.1640625,      44.37,901.24609375,450.5390625
150000,      21.17,232.67578125,193.375,      8.26,129.88671875,70.09375,      21.17,229.265625,193.375,      25.23,691.61328125,279.41015625,      46.4,920.87890625,472.78515625
170000,      22.64,232.67578125,193.375,      8.26,129.88671875,74.078125,      22.64,232.29296875,193.375,      25.37,707.6484375,307.3828125,      48.01,939.94140625,500.7578125
190000,      24.64,235.6328125,193.375,      9.92,155.2421875,83.44140625,      24.64,235.6328125,193.375,      27.25,733.29296875,317.0703125,      51.89,968.92578125,510.4453125
210000,      27.7,235.6328125,193.375,      9.92,155.8203125,84.8203125,      27.7,230.81640625,193.375,      26.71,736.265625,338.30078125,      54.41,967.08203125,531.67578125
230000,      29.25,240.99609375,193.375,      9.92,155.8203125,87.81640625,      29.25,235.41796875,193.375,      27.02,743.3046875,347.390625,      56.27,978.72265625,540.765625
250000,      30.78,240.99609375,193.375,      9.92,162.44921875,108.3046875,      30.78,240.29296875,193.375,      29.25,783.6640625,359.63671875,      60.03,1023.95703125,553.01171875
270000,      34.16,242.03125,193.375,      9.92,162.87109375,108.3046875,      34.16,242.03125,193.375,      27.51,760.0625,362.5625,      61.67,1002.09375,555.9375
290000,      35.21,245.375,193.375,      9.92,162.87109375,108.3046875,      35.21,242.7421875,193.375,      30.56,764.296875,309.98046875,      65.77,1007.0390625,503.35546875
310000,      36.44,255.4453125,193.375,      10.46,169.984375,108.36328125,      36.44,248.40625,193.375,      27.67,766.0703125,351.18359375,      64.11,1014.4765625,544.55859375
330000,      39.27,255.4453125,193.375,      10.46,169.984375,118.26171875,      39.27,249.609375,193.375,      29.11,770.23828125,392.4765625,      68.38,1019.84765625,585.8515625
350000,      42.05,265.6171875,193.375,      10.95,169.984375,127.97265625,      42.05,265.6171875,193.375,      30.14,781.94921875,421.6171875,      72.19,1047.56640625,614.9921875
370000,      43.28,265.6171875,193.375,      11.41,209.8203125,138.25,      43.28,246.62890625,193.375,      29.85,828.19140625,422.12890625,      73.13,1074.8203125,615.50390625
390000,      44.58,265.6171875,193.375,      12.01,209.8203125,155.6328125,      44.58,248.578125,193.375,      29.79,827.625,406.15234375,      74.37,1076.203125,599.52734375
410000,      47.39,265.6171875,193.375,      12.01,230.625,168.40234375,      47.39,255.11328125,193.375,      30.9,860.109375,451.5234375,      78.29,1115.22265625,644.8984375
430000,      49.35,265.6171875,193.375,      12.01,230.625,175.78125,      49.35,257.9765625,193.375,      31.84,850.0546875,456.26953125,      81.19,1108.03125,649.64453125
450000,      51.74,272.81640625,193.375,      12.54,230.625,175.78125,      51.74,253.40625,193.375,      29.88,852.26171875,446.015625,      81.62,1105.66796875,639.390625
470000,      56.4,272.81640625,193.375,      12.9,242.82421875,177.40234375,      56.4,262.640625,193.375,      31.65,884.83984375,492.13671875,      88.05,1147.48046875,685.51171875
490000,      58.78,272.81640625,193.375,      15.79,262.53125,193.375,      58.78,268.359375,193.375,      28.81,802.75390625,396.875,      87.59,1071.11328125,590.25


==> csv/scalabilityHigh2.csv <==
10000,      6.88,171.74609375,120.50390625,      5.17,76.94140625,25.4375,      9.32,1481.87109375,1084.53515625,      24.34,645.4453125,228.9375,      33.66,2127.31640625,1313.47265625
30000,      8.86,175.70703125,120.50390625,      6.17,84.07421875,25.4375,      9.27,1478.69921875,1084.53515625,      27.47,662.52734375,228.9375,      36.74,2141.2265625,1313.47265625
50000,      10.85,177.11328125,120.50390625,      6.63,84.390625,25.5,      8.73,1473.64453125,1084.53515625,      25.96,654.30078125,229.0,      34.69,2127.9453125,1313.53515625
70000,      12.97,184.63671875,120.50390625,      7.5,99.44921875,37.2421875,      13.52,1481.98046875,1084.53515625,      27.36,670.8203125,238.0390625,      40.88,2152.80078125,1322.57421875
90000,      14.43,184.63671875,120.50390625,      7.5,99.83984375,42.14453125,      13.83,1482.625,1084.53515625,      26.15,668.7890625,242.640625,      39.98,2151.4140625,1327.17578125
110000,      17.49,228.2734375,193.375,      7.5,110.58984375,50.1875,      10.68,1475.42578125,1084.53515625,      28.5,685.03515625,245.63671875,      39.18,2160.4609375,1330.171875
130000,      19.74,232.67578125,193.375,      8.26,129.88671875,70.09375,      14.69,1482.00390625,1084.53515625,      27.56,707.265625,273.59375,      42.25,2189.26953125,1358.12890625
150000,      21.17,232.67578125,193.375,      8.26,129.88671875,70.09375,      15.37,1475.34765625,1084.53515625,      26.1,697.85546875,271.4453125,      41.47,2173.203125,1355.98046875
170000,      22.64,232.67578125,193.375,      8.26,129.88671875,74.078125,      15.59,1474.6015625,1084.53515625,      26.58,691.95703125,264.59765625,      42.17,2166.55859375,1349.1328125
190000,      24.64,235.6328125,193.375,      9.92,155.2421875,83.44140625,      16.74,1475.51953125,1084.53515625,      29.75,727.5859375,302.51171875,      46.49,2203.10546875,1387.046875
210000,      27.7,235.6328125,193.375,      9.92,155.8203125,84.8203125,      17.16,1484.47265625,1084.53515625,      29.51,719.12890625,284.125,      46.67,2203.6015625,1368.66015625
230000,      29.25,240.99609375,193.375,      9.92,155.8203125,108.3046875,      16.91,1470.77734375,1084.53515625,      27.88,717.66015625,311.8046875,      44.79,2188.4375,1396.33984375
250000,      30.78,240.99609375,193.375,      9.92,162.44921875,108.3046875,      18.05,1476.1953125,1084.53515625,      27.89,722.92578125,295.796875,      45.94,2199.12109375,1380.33203125
270000,      34.16,242.03125,193.375,      9.92,162.87109375,108.3046875,      17.07,1483.80859375,1084.53515625,      31.09,763.0390625,366.85546875,      48.16,2246.84765625,1451.390625
290000,      35.21,245.375,193.375,      9.92,169.6953125,108.36328125,      18.56,1478.04296875,1084.53515625,      27.78,740.6328125,311.86328125,      46.34,2218.67578125,1396.3984375
310000,      36.44,255.4453125,193.375,      10.46,169.984375,108.36328125,      18.59,1476.73828125,1084.53515625,      30.55,757.140625,324.96484375,      49.14,2233.87890625,1409.5
330000,      39.27,255.4453125,193.375,      10.46,169.984375,127.97265625,      20.1,1475.49609375,1084.53515625,      29.66,742.65625,331.47265625,      49.76,2218.15234375,1416.0078125
350000,      42.05,265.6171875,193.375,      10.95,170.046875,127.97265625,      20.03,1477.984375,1084.53515625,      28.88,740.8359375,326.8046875,      48.91,2218.8203125,1411.33984375
370000,      43.28,265.6171875,193.375,      11.41,209.8203125,155.6328125,      20.59,1483.265625,1084.53515625,      31.92,809.44140625,413.76171875,      52.51,2292.70703125,1498.296875
390000,      44.58,265.6171875,193.375,      12.01,209.8203125,155.6328125,      16.28,1472.68359375,1084.53515625,      31.95,795.74609375,358.51171875,      48.23,2268.4296875,1443.046875
410000,      47.39,265.6171875,193.375,      12.01,230.625,175.78125,      20.52,1478.62109375,1084.53515625,      30.77,790.09765625,379.28125,      51.29,2268.71875,1463.81640625
430000,      49.35,265.6171875,193.375,      12.01,230.625,175.78125,      22.04,1478.1640625,1084.53515625,      30.93,789.6875,373.46484375,      52.97,2267.8515625,1458.0
450000,      51.74,272.81640625,193.375,      12.54,230.625,175.78125,      18.1,1473.22265625,1084.53515625,      34.21,817.58984375,409.875,      52.31,2290.8125,1494.41015625
470000,      56.4,272.81640625,193.375,      12.9,242.82421875,177.40234375,      21.54,1471.2578125,1084.53515625,      33.18,822.74609375,397.02734375,      54.72,2294.00390625,1481.5625
490000,      58.78,272.81640625,193.375,      15.79,262.53125,193.375,      18.98,1468.3515625,1084.53515625,      33.17,757.06640625,324.49609375,      52.15,2225.41796875,1409.03125


==> csv/scalabilityHigh3.csv <==
10000,      6.88,171.74609375,120.50390625,      5.17,76.94140625,25.4375,      6.42,1478.3515625,1084.53515625,      23.85,645.12109375,228.9375,      30.27,2123.47265625,1313.47265625
30000,      8.86,175.70703125,120.50390625,      6.17,84.07421875,25.4375,      8.06,1476.1640625,1084.53515625,      23.14,649.52734375,228.9375,      31.2,2125.69140625,1313.47265625
50000,      10.85,177.11328125,120.50390625,      6.63,84.390625,25.5,      9.35,1471.953125,1084.53515625,      24.09,652.2578125,228.9375,      33.44,2124.2109375,1313.47265625
70000,      12.97,184.63671875,120.50390625,      7.5,99.44921875,37.2421875,      8.0,1474.6875,1084.53515625,      24.8,651.9609375,229.0,      32.8,2126.6484375,1313.53515625
90000,      14.43,184.63671875,120.50390625,      7.5,99.83984375,42.14453125,      9.36,1466.8671875,1084.53515625,      24.96,654.94921875,229.0,      34.32,2121.81640625,1313.53515625
110000,      17.49,228.2734375,193.375,      7.5,110.58984375,50.1875,      9.14,1473.1171875,1084.53515625,      25.33,660.30078125,240.08984375,      34.47,2133.41796875,1324.625
130000,      19.74,232.67578125,193.375,      8.26,129.88671875,70.09375,      9.66,1474.421875,1084.53515625,      25.15,660.8515625,239.546875,      34.81,2135.2734375,1324.08203125
150000,      21.17,232.67578125,193.375,      8.26,129.88671875,70.09375,      8.6,1471.6875,1084.53515625,      24.99,662.1875,238.4453125,      33.59,2133.875,1322.98046875
170000,      22.64,232.67578125,193.375,      8.26,129.88671875,74.078125,      8.4,1474.72265625,1084.53515625,      26.3,667.9453125,260.12890625,      34.7,2142.66796875,1344.6640625
190000,      24.64,235.6328125,193.375,      9.92,155.2421875,83.44140625,      9.33,1478.921875,1084.53515625,      25.29,674.015625,258.953125,      34.62,2152.9375,1343.48828125
210000,      27.7,235.6328125,193.375,      9.92,155.8203125,84.8203125,      9.14,1478.5625,1084.53515625,      25.9,680.35546875,253.5390625,      35.04,2158.91796875,1338.07421875
230000,      29.25,240.99609375,193.375,      9.92,155.8203125,108.3046875,      9.18,1475.84765625,1084.53515625,      25.71,687.58203125,272.87890625,      34.89,2163.4296875,1357.4140625
250000,      30.78,240.99609375,193.375,      9.92,162.44921875,108.3046875,      8.78,1470.921875,1084.53515625,      25.4,685.54296875,271.1796875,      34.18,2156.46484375,1355.71484375
270000,      34.16,242.03125,193.375,      9.92,162.87109375,108.3046875,      9.63,1473.859375,1084.53515625,      25.75,683.94140625,270.50390625,      35.38,2157.80078125,1355.0390625
290000,      35.21,245.375,193.375,      9.92,169.6953125,108.36328125,      9.33,1465.2265625,1084.53515625,      26.33,697.37109375,271.05859375,      35.66,2162.59765625,1355.59375
310000,      36.44,255.4453125,193.375,      10.46,169.984375,108.36328125,      10.48,1473.703125,1084.53515625,      25.5,694.74609375,270.14453125,      35.98,2168.44921875,1354.6796875
330000,      39.27,255.4453125,193.375,      10.46,169.984375,127.97265625,      9.91,1476.01171875,1084.53515625,      25.83,696.03515625,270.21875,      35.74,2172.046875,1354.75390625
350000,      42.05,265.6171875,193.375,      10.95,170.046875,127.97265625,      9.49,1469.59375,1084.53515625,      25.84,697.75390625,271.06640625,      35.33,2167.34765625,1355.6015625
370000,      43.28,265.6171875,193.375,      11.41,209.8203125,155.6328125,      10.56,1464.6328125,1084.53515625,      27.83,714.58203125,283.890625,      38.39,2179.21484375,1368.42578125
390000,      44.58,265.6171875,193.375,      12.01,209.8203125,155.6328125,      10.76,1469.44921875,1084.53515625,      26.66,713.93359375,285.01171875,      37.42,2183.3828125,1369.546875
410000,      47.39,265.6171875,193.375,      12.01,230.625,175.78125,      9.67,1473.359375,1084.53515625,      25.62,723.83203125,316.5703125,      35.29,2197.19140625,1401.10546875
430000,      49.35,265.6171875,193.375,      12.01,230.625,175.78125,      10.54,1466.2578125,1084.53515625,      27.94,723.953125,284.69140625,      38.48,2190.2109375,1369.2265625
450000,      51.74,272.81640625,193.375,      12.54,230.625,175.78125,      11.48,1473.60546875,1084.53515625,      26.68,730.828125,327.06640625,      38.16,2204.43359375,1411.6015625
470000,      56.4,272.81640625,193.375,      12.9,242.82421875,177.40234375,      11.48,1482.359375,1084.53515625,      26.76,718.0859375,291.51953125,      38.24,2200.4453125,1376.0546875
490000,      58.78,272.81640625,193.375,      15.79,262.53125,193.375,      10.87,1475.12890625,1084.53515625,      27.22,731.1484375,295.03515625,      38.09,2206.27734375,1379.5703125

